Stabilization of Uncertain Discrete-time Linear System via Limited Information

This paper proposes a procedure to control an uncertain discrete-time networked control system through a limited stabilizing input information. The system is primarily affected by the time-varying, norm bounded, mismatched parametric uncertainty. The input information is limited due to unreliability of communicating networks. An event-triggered based robust control strategy is adopted to capture the network unreliability. In event-triggered control the control input is computed and updated at the system end only when a pre-specified event condition is violated. The robust control input is derived to stabilize the uncertain system by solving an optimal control problem based on a virtual nominal dynamics and a modified cost-functional. The designed robust control law with limited information ensures input-to-sate stability (ISS) of original system under presence of mismatched uncertainty. Deriving the event-triggering condition for discrete-time uncertain system and ensuring the stability of such system analytically are the key contributions of this paper. A numerical example is given to prove the efficacy of the proposed event-based control algorithm over the conventional periodic one.

==> algorithm2e.sty.txt <==
%%  algorithm2e.sty --- style file for algorithms
%% Copyright 1996-2003 Christophe Fiorio
%
% This program may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX 
% version 1999/12/01 or later.
%
% This program consists of the files algorithm2e.sty and algorithm2e.tex
%  
%  Report bugs and comments to:
%  fiorio@lirmm.fr
%
%  $Id: algorithm2e.sty,v 2.51 2003/10/27 16:56:05 fiorio Exp $
%
%  PACKAGES REQUIRED:
%
%  - float  (in contrib/supported/float)
%  - ifthen (in base)
%  - xspace (in packages/tools)
%
%%%%%%%%%%%%%%%  Release 2.51
%
%   History: 
%
%   - October 27 2003  - revision 2.51 - Revision submitted to CTAN archive
%                        * correction of a minor which make caption in procedure
%                          and function to be blanck with pdfscreen package
%                          (thanks to Joel Gossens for the notification)
%                        * add two internal definition to avoid some errors when
%                          used with Hyperref package (Hyperref package need to
%                          define new counter macro from existing ones, and
%                          don't do it for algorithm2e package, so we do it)
%
%   - October 17 2003  - revision 2.50 - first revision for CTAN archive
%
%                        * add \AlFnt and \SetAlFnt{font} macros:
%                          \AlFnt is used at the beginning of the caption and the
%                          body of algorithm in order to define the fonts used
%                          for typesetting algorithms. You can use it elsewhere
%                          you want to typeset text as algorithm. For example
%                          you can do \SetAlFnt{\small\sf} to have algorithms
%                          typeset in small sf font. Default is nothing so
%                          algorithm is typeset as the text of the document.
%                        * add \AlTitleFnt{text} and \SetAlTitleFnt{font} macros:
%                          The {Algorithm: } in the caption is typeset with
%                          \AlTitleFnt{Algorithm:}. You can use it to have text
%                          typeset as {Algorithm:} of captions. Default is
%                          textbf.
%                          Default can be redefined by \SetAlTitleFnt{font}.
%                        * add CommentSty typo for text comment.
%                        * add some compatibility with hyperref package (still
%                          an error on multiply defined refs but pdf correctly
%                          generated)
%                        * flush text to left in order to have correct
%                          indentation even with class as amsart which center
%                          all figures
%                        * add german, portugues and czech options for title of
%                          algorithms and typo.
%                        * add portuguese translation of predefined keywords
%                        * add czech translation of some predefined keywords
%
%   - December 23 2002 - revision 2.40
%                        * add some french keyword missing
%                        * add function* and procedure* environment like
%                          algorithme* environment: print in one column even
%                          if twocolumn option is specified for the document.
%                        * add a new macro \SetKwComment to define macro which
%                          writes comments in the text. First argument is the
%                          name of the macro, second is the text put before the
%                          comment, third is the text put at the end of the
%                          comment.Default are \tcc and \tcp
%                        * add new options to change the way algo are numbered:
%                          [algopart] algo are numbered within part (counter must exist)
%                          [algochapter] algo are numbered within chapter
%                          [algosection] algo are numbered within section
%
%   - March 27 2002   - revision 2.39
%                      Gilles Geeraerts: added the \SetKwIfElseIf to manage
%                      if (c)
%                           i;
%                      else if (c)
%                           i;
%                      ...
%                      else
%                           i;
%                      end
%                      Also added \gIf \gElsIf \gElse.
%
%   - January 02 2001 - revision 2.38
%                      bugs related to the caption in procedure and function
%                      environment are corrected.
%                      bug related to option noend (extra vertical space added
%                      after block command as If or For) is corrected.
%                      czech option language added (thanks to Libor Bus: l.bus@sh.cvut.cz).
%  
%   - October 16 2000 - revision 2.37
%                      option algo2e added: change the name of environment
%                      algorithm into algorithm2e. So allow to use the package
%                      with some journal style which already define an algorithm
%                      environment.
%  
%   - September 13 2000 - revision 2.36
%                      option slide added: require package color
%                      Hack for slide class in order to have correct
%                      margins
%  
%   - November 25 1999 - revision 2.35
%                      revision number match RCS number
%                      Thanks to David A. Bader, a new option is added:
%                      noend: no end keywords are printed.
%  
%   - November 19 1999 - revision 2.32
%                      minor bug on longend option corrected.
%  
%   - August 26 1999 - revision 2.31
%                    add an option : figure
%                    this option treats algorithms as figure and so are numbered
%                    as figures and putted in the \listoffigures
%  
%   - January 21 1999 - revision 2.3 beta
%                    add 2 new environments: procedure and function.
%                    These environments works like algorithm environment but:
%                    - the ruled (or algoruled) style is imperative.
%                    - the caption now writes Procedure name....
%                    - the syntax of the \caption command is restricted as
%                      follow: you MUST put a name followed by 2 braces like
%                      this ``()''. You can put arguments inside the braces and
%                      text after. If no argument is given, the braces will be
%                      removed in the title. 
%                    - label now puts the name (the text before the braces in the
%                      caption) of the procedure or function as reference (not
%                      the number like a classic algorithm environment).
%                    There are also two new styles : ProcNameSty and
%                    ProcArgSty. These style are by default the same as FuncSty
%                    and ArgSty but are used in the caption of a procedure or a
%                    function.
%                    
%   - November 28 1996 - revision 2.22
%                    add a new macro \SetKwInParam{arg1}{arg2}{arg3}:
%                    it defines a macro \arg1{name}{arg} which prints name in keyword
%                    style followed byt arg surrounded by arg2 and arg3. The main
%                    application is to a function working as \SetKwInput to be used
%                    in the head of the algorithm. For example
%                    \SetKwInParam{Func}{(}{)} allows
%                    \Func{functionname}{list of arguments} which prints:
%                    \KwSty{functioname(}list of arguments\KwSty{)}
%       
%
%   - November 27 1996 - revision 2.21 :
%                    minor bug in length of InOut boxes fixed.
%                    add algorithm* environment.
%
%   - July 12 1996 - revision 2.2 : \SetArg and \SetKwArg macros removed.
%                        
%                    \SetArg has been removed since it never has been
%                    documented.
%                    \SetKwArg has been removed since \SetKw can now
%                    take an argument in order to be consistent with
%                    \SetKwData and \SetKwFunction macros.
%
%   - July 04 1996 - revision 2.1 : still more LaTeX2e! Minor compatibility break
%
%                    Macros use now \newcommand instead of \def, use of \setlength, 
%                    \newsavebox, ... and other LaTeX2e specific stuff.
%                    The compatibility break:
%                    - \SetData becomes \SetKwData to be more consistent. So the old 
%                      \SetKwData becomes \SetKwInput
%                    - old macros \titleofalgo, \Freetitleofalgo and \freetitleofalgo
%                      from LaTeX209 version which did print a warning message and call 
%                      \Titleofalgo in version 2.0 are now removed!
%
%   - March 13 1996 - revision 2.0: first official major revision.
%   
%
%%%%%%%%%%%%%%
%
%   Known bugs: 
%   -----------
%   - [H] option of algorithm environment doesn't work with * environments
%     (ie. algorithm*). This is due to floats defined with float package (as
%     algorithms are) and so can't be
%     adressed here.
%   - [figure] option is not compatible with floatflt package, in fact
%     \texttt{caption} of floatingfigure are not compatible. \Optfigure restyle
%     algo as figure, so caption of figure uses \texttt{float} package
%     caption. \texttt{floatflt} package is declare as a figure but doesn't call
%     some \texttt{figure} macro as in the original and so some stuffs are not
%     defined correctly which makes a bug. If someone find a solution to this
%     problem, I will be glad to include its contribution and thanks him.
%
%%%%%%%%%%%%%%
%
%   Package options: 
%   ---------------
%   - french, english               : for the name of the algorithm, e.g.
%   - boxe, ruled, algoruled, plain : layout of the algorithm
%   - noline,lined,vlined           : how block are designed.
%   - titlenumbered,titlenotnumbered: numbering of title set by \Titleofalgo
%   - resetcount, noresetcount      : start value of line numbers.
%   - algonl                        : line numbers preceded by algo number
%   - shortend, longend             : short or long end keyword as endif for e.g.
%  
%   defaults are; english,plain,resetcount,titlenotnumbered
%
%%%%%%%%%%%%%%
%
%   Short summary  
%   -------------
%  
%   algorithm is an environment for writing algorithm in LaTeX2e
%   It provide macros that allow you to create differents
%   sorts of key words, therefore a set of predefined key word
%   is gived.
%
%   IT should be used as follows
%
%   \begin{algorithm}
%       ...
%       ...
%   \end{algorithm}
%
%
%   IMPORTANT : each line MUST end with \;
%
%   Note that if you define macros outside algorithm environment they
%   are avaible in all the document and particulary you can use then
%   inside all algorithms without re-define them.
%  
%   an example:
%
%   \begin{algorithm}[H]
%     \SetLine
%     \AlgData{this text}
%     \AlgResult{how to write algorithm with \LaTeX2e }
%     
%     initialization\;
%     \While{not at end of this document}{
%       read current section\;
%       \eIf{understand}{
%         go to next section\;
%         current section becomes this one\;
%         }{
%         go back to the beginning of current section\;
%         }
%       }
%     \caption{How to write algorithm}
%   \end{algorithm}
%
%
%%%%%%%%%%%%%%         predefined english keywords
%
%     \AlgData{input}
%     \AlgResult{output}
%     \KwIn{input}
%     \KwOut{output}
%     \KwData{input}
%     \KwResult{output}
%     \Ret{[value]}
%     \KwTo                                       % a simple keyword
%     \Begin{block inside}
%     \If{condition}{Then block}                  % in a block
%     \uIf{condition}{Then block}                 % in a block unended
%     \Else{inside Else}                          % in a block
%     \eIf{condition}{Then Block}{Else block}     % in blocks
%     \lIf{condition}{Else text}                  % on the same line
%     \lElse{Else text}                           % on the same line        
%     \Switch{Condition}{Switch block}
%     \Case{a case}{case block}                   % in a block
%     \lCase{a case}{case text}                   % on the same line
%     \Other{otherwise block}                     % in a block
%     \lOther{otherwise block}                    % on the same line
%     \For{condition}{text loop}                  % in a block
%     \lFor{condition}{text}                      % on the same line
%     \ForEach{condition}{text loop}              % in a block
%     \lForEach{condition}{text}                  % on the same line
%     \Repeat{End condition}{text loop}           % in a block
%     \lRepeat{condition}{text}                   % on the same line
%     \While{condition}{text loop}                % in a block
%     \lWhile{condition}{text loop}               % on the same line
%
%
%%%%%%%%%%%%%%        predefined french keywords
%
%     \AlgDonnees{input}
%     \AlgRes{input}
%     \Donnees{input}
%     \Res{input}
%     \Retour[valeur]}
%     \Deb{block inside}
%     \KwA                                          % un mot clef simple
%     \Si{condition}{Bloc du Alors}                 % Dans un bloc
%     \uSi{condition}{Bloc du Alors}                % Dans un bloc non termine
%     \eSi{condition}{Bloc du Alors}{Bloc du Sinon} % Dans un bloc
%     \lSi{condition}{texte du Alors}               % sur la meme ligne
%     \lSinon{texte du Sinon}                       % sur la meme ligne
%     \Suivant{Condition}{Bloc de l'instruction}
%     \Cas{cas}{Bloc de ce cas}                     % Dans un bloc
%     \lCas{cas}{Bloc de ce cas}                    % sur la meme ligne
%     \Autres{Bloc de l'alternative}                % Dans un bloc
%     \lAutres{Bloc de l'alternative}               % sur la meme ligne
%     \Pour{condition}{texte de la boucle}          % Dans un bloc
%     \lPour{condition}{texte}                      % sur la meme ligne
%     \PourCh{condition}{texte de la boucle}          % Dans un bloc
%     \lPourCh{condition}{texte}                      % sur la meme ligne
%     \Repeter{End condition}{texte de la boucle}   % Dans un bloc
%     \lRepeter{condition}{texte}                   % sur la meme ligne
%     \Tq{condition}{texte de la boucle}            % Dans un bloc
%     \lTq{condition}{texte de la boucle}           % sur la meme ligne
%
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% for more complete informations you can see algorithm2e.tex
%
%
%%%%%%%%%%%%%%%%%%%%%%%% Identification Part %%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
\NeedsTeXFormat{LaTeX2e}[1994/12/01]
%
\ProvidesPackage{algorithm2e}[2003/10/10]
%
%%%%%%%%%%%%%%%%%%%%%%%%%%% Initial Code %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% definition of commands which can be redefined in options of the package.
%
\newcounter{AlgoLine}
\setcounter{AlgoLine}{0}
\newcommand{\@ruledskip}{\relax}
\newcommand{\@titleskip}{\relax}
%
\newcommand{\@algoruledstyle}{%
\renewcommand{\@ruledskip}{\medskip}%
\renewcommand{\@titleskip}{\smallskip}%
} %end of \@algoruledstyle
%
\newcommand{\listalgorithmcfname}{}
\newcommand{\algorithmcfname}{}
\newcommand{\algocf@typo}{}
\newcommand{\@algocf@procname}{}
\newcommand{\@algocf@funcname}{}
%
\newcommand{\algocf@style}{plain}
\newcommand{\@ResetCounterIfNeeded}{}
\newcommand{\@titleprefix}{}
%
\newcommand{\algocf@numbering}[1]{\newcommand{\algocf@within}{#1}}
%
\newcommand{\defaultsmacros@algo}{\algocf@defaults@shortend}
%
\newcommand{\algocf@list}{loa}
\newcommand{\algocf@float}{algocf}
%
\newcommand{\algocf@envname}{algorithm}
%
%
%%%%%%%%%%%%%%%%%%%%%% Declaration of Options %%%%%%%%%%%%%%%%%%%%%%%%%%%
%
\RequirePackage{ifthen}
%
\DeclareOption{algo2e}{%
  \renewcommand{\algocf@envname}{algorithm2e}
}
%
\newboolean{algocf@slide}\setboolean{algocf@slide}{false}
\DeclareOption{slide}{%
  \setboolean{algocf@slide}{true}%
}
%
\DeclareOption{figure}{
\renewcommand{\algocf@list}{lof}
\renewcommand{\algocf@float}{figure}
}
%
\DeclareOption{english}{%
\renewcommand{\listalgorithmcfname}{List of Algorithms}%
\renewcommand{\algorithmcfname}{Algorithm}%
\renewcommand{\algocf@typo}{}%
\renewcommand{\@algocf@procname}{Procedure}
\renewcommand{\@algocf@funcname}{Function}
}
%
\DeclareOption{french}{%
\renewcommand{\listalgorithmcfname}{Liste des Algorithmes}%
\renewcommand{\algorithmcfname}{Algorithme}%
\renewcommand{\algocf@typo}{\ }%
\renewcommand{\@algocf@procname}{Procédure}
\renewcommand{\@algocf@funcname}{Fonction}
}
%
\DeclareOption{czech}{%
\renewcommand{\listalgorithmcfname}{Seznam algoritm\v{u}}%
\renewcommand{\algorithmcfname}{Algoritmus}%
\renewcommand{\algocf@typo}{}%
\renewcommand{\@algocf@procname}{Procedura}
\renewcommand{\@algocf@funcname}{Funkce}
}
%
\DeclareOption{german}{%
\renewcommand{\listalgorithmcfname}{Liste der Algorithmen}%
\renewcommand{\algorithmcfname}{Algorithmus}%
\renewcommand{\algo@typo}{\ }%
\renewcommand{\@algo@procname}{Prozedur}
\renewcommand{\@algo@funcname}{Funktion}
}
%
\DeclareOption{portugues}{%
\renewcommand{\listalgorithmcfname}{Lista de Algoritmos}%
\renewcommand{\algorithmcfname}{Algoritmo}%
\renewcommand{\algo@typo}{}%
\renewcommand{\@algo@procname}{Procedimento}
\renewcommand{\@algo@funcname}{Fun\c{c}\~{a}o}
}
%
\DeclareOption{plain}{\renewcommand{\algocf@style}{plain}}
\DeclareOption{boxed}{\renewcommand{\algocf@style}{boxed}}
\DeclareOption{ruled}{\renewcommand{\algocf@style}{ruled}}
\DeclareOption{algoruled}{\ExecuteOptions{ruled}\@algoruledstyle}
%
\DeclareOption{algopart}{\algocf@numbering{part}}       %algo part numbered
\DeclareOption{algochapter}{\algocf@numbering{chapter}} %algo chapter numbered
\DeclareOption{algosection}{\algocf@numbering{section}} %algo section numbered
%
\DeclareOption{resetcount}{\renewcommand{\@ResetCounterIfNeeded}{\setcounter{AlgoLine}{0}}}
\DeclareOption{noresetcount}{\renewcommand{\@ResetCounterIfNeeded}{}}
%
\DeclareOption{titlenumbered}{%
\renewcommand{\@titleprefix}{%
%\refstepcounter{algocf}\textbf{\algorithmcfname\ \thealgocf\algocf@typo : }}}
\refstepcounter{algocf@float}\AlTitleFnt{\algorithmcfname\ \expandafter\the\algocf@float\algocf@typo : }}}
%
\DeclareOption{titlenotnumbered}{\renewcommand{\@titleprefix}{%
    \AlTitleFnt{\algorithmcfname\algocf@typo : }}}
%
\DeclareOption{lined}{\AtBeginDocument{\SetLine}}    % \SetLine
\DeclareOption{vlined}{\AtBeginDocument{\SetVline}}  % \SetVline
\DeclareOption{noline}{\AtBeginDocument{\SetNoline}} % \Setnoline (default)
%
% line numbered with the counter of the algorithm
\DeclareOption{algonl}{\renewcommand{\theAlgoLine}{\expandafter\the\algocf@float.\arabic{AlgoLine}}}
%
\DeclareOption{longend}{%
\renewcommand{\defaultsmacros@algo}{\algocf@defaults@longend}}
%
\DeclareOption{shortend}{%
\renewcommand{\defaultsmacros@algo}{\algocf@defaults@shortend}}
%
\DeclareOption{noend}{%
\renewcommand{\defaultsmacros@algo}{\algocf@defaults@noend}}
%
%%%%%%%%%%%%%%%%%%%%%%% Execution of Options %%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
\ExecuteOptions{english,plain,resetcount,titlenotnumbered}
%
\ProcessOptions
%
%%%%%%%%%%%%%%%%%%%%%%%%%% Package Loading %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
\RequirePackage{float}[2001/11/08]
%
\RequirePackage{xspace}
%
\ifthenelse{\boolean{algocf@slide}}{\RequirePackage{color}}{}
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%% Main Part %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
\newcommand{\algocf@name}{algorithm2e}
\newcommand{\algocf@date}{October 27 2003}
\newcommand{\algocf@version}{Release 2.51}
\newcommand{\algocf@id}{\algocf@version\space -- \algocf@date\space --}
\typeout{^^J********************************************************^^JPackage `\algocf@name'\space\algocf@id^^J%
         - algorithm2e-announce@lirmm.fr  mailing list for^^J  announcement about releases^^J%
         - algorithm2e-discussion@lirmm.fr mailing list for^^J discussion, comments, questions about the package^^J%
         (subscribe by sending an email to sympa@lirmm.fr with subscribe <list> <firstname name>)^^J%
         - Author: Christophe Fiorio (fiorio@lirmm.fr)^^J********************************************************^^J}
%%
%%
%%
%%
%%
%%
%%%% hyperref compatibility tricks: Hyperref package defines H counters from
   % standard counters (i.e \theHpage from \thepage) and check some particular
   % counters of some packages, unfortunately it doesn't do the same for
   % algorithm2e package but act as Hcounter was defined. To avoid errors we
   % defined \theHalgocf ourself
%%%%
\@ifundefined{theHalgocf}{\def\theHalgocf{\thealgocf}}{}%
\@ifundefined{toclevel@algocf}{\def\toclevel@algocf{0}}{}%
%%
%%
%%
\newcommand{\@defaultskiptotal}{0.5em}%\setnlskip{0.5em}
\newskip\skiptotal\skiptotal=0.5em%\setnlskip{0.5em}
\newskip\skiprule
\newskip\skiptext
\newskip\skiplength
\newskip\algomargin
\newskip\skipnumline
\newskip\skipalgocfslide\skipalgocfslide=1em
\newdimen\algowidth
\newdimen\inoutsize
\newdimen\inoutline
%
\newsavebox{\algocf@inoutbox}
\newsavebox{\algocf@inputbox}
%%
%%
\newcommand{\arg@e}{}
\newcommand{\arg@space}{\ }
\newcommand{\BlankLine}{\vskip 1ex}
%%
\newcommand{\vespace}{1ex}
\newcommand{\SetInd}[2]{%
\skiprule=#1%
\skiptext=#2%
\skiplength=\skiptext\advance\skiplength by \skiprule\advance\skiplength by 0.4pt}
\SetInd{0.5em}{1em}
\algomargin=\leftskip\advance\algomargin by \parindent
\newcommand{\incmargin}[1]{\advance\algomargin by #1}
\newcommand{\decmargin}[1]{\advance\algomargin by -#1}
\newcommand{\setnlskip}[1]{%
\renewcommand{\@defaultskiptotal}{#1}%
\setlength{\skiptotal}{#1}}
%%
%%
\newcommand{\Indentp}[1]{\advance\leftskip by #1\advance \skiptotal by #1}
\newcommand{\Indp}{\advance\leftskip by 1em\advance \skiptotal by 1em}
\newcommand{\Indpp}{\advance\leftskip by 0.5em\advance \skiptotal by 0.5em}
\newcommand{\Indm}{\advance\leftskip by -1em\advance\skiptotal by -1em}
\newcommand{\Indmm}{\advance\leftskip by -0.5em\advance\skiptotal by -0.5em}
%%
% number line style
\newcommand{\nlSty}[1]{\textbf{#1}}% default definition
\newcommand{\Setnlsty}[3]{\renewcommand{\nlSty}[1]{\csname#1\endcsname{#2##1#3}}}
\newcommand{\nl}{\refstepcounter{AlgoLine}\hskip 0pt\llap{%
  \scriptsize{\nlSty{\theAlgoLine}}\hskip\skiptotal}\ignorespaces}
\newcommand{\enl}{;\refstepcounter{AlgoLine}\hfill\rlap{%
  \scriptsize{\nlSty{\theAlgoLine}}}\par}
\newcommand{\nlset}[1]{\hskip 0pt\llap{%
  \scriptsize{\nlSty{#1}}\hskip\skiptotal}\ignorespaces}
%
\@ifundefined{href}{\newcommand{\lnl}[1]{\nl\label{#1}}}{%
  \newcommand{\lnl}[1]{\nl\immediate\write\@auxout{\string \newlabel %
      {#1}{{\theAlgoLine}{\thepage}{algorithm\relax}{algoline.\theAlgoLine}{}}}%
    \ignorespaces}}
\@ifundefined{href}{\newcommand{\lnlset}[2]{\nlset{#2}%
    \@bsphack\protected@write\@auxout{}{\string\newlabel{#1}{{#2}{\thepage}}}\@esphack}%
  }{%
  \newcommand{\lnlset}[2]{\nlset{#2}%
    \immediate\write\@auxout{\string\newlabel %
      {#1}{{#2}{\thepage}{algorithm\relax}{algoline.#2}{}}}%
    \ignorespaces}}
%%
\newcommand{\@endalgoln}{\string; \par}% default definition: printsemicolon
\newcommand{\dontprintsemicolon}{\renewcommand{\@endalgoln}{\par}}
\newcommand{\printsemicolon}{\renewcommand{\@endalgoln}{\string; \par}}
%
%%
%%
%
\newcommand{\AlTitleFnt}[1]{\textbf{#1}}% default definition
\newcommand{\SetAlTitleFnt}[1]{\renewcommand{\AlTitleFnt}[1]{\csname#1\endcsname{##1}}}
\newcommand{\AlFnt}{\relax}% default definition
\newcommand{\SetAlFnt}[1]{\renewcommand{\AlFnt}{#1}}
\newcommand{\KwSty}[1]{\textbf{#1}}% default definition
\newcommand{\SetKwSty}[1]{\renewcommand{\KwSty}[1]{\csname#1\endcsname{##1}}}
\newcommand{\ArgSty}[1]{\emph{#1}}%\SetArgSty{emph}
\newcommand{\SetArgSty}[1]{\renewcommand{\ArgSty}[1]{\csname#1\endcsname{##1}}}
\newcommand{\FuncSty}[1]{\texttt{#1}}%\SetFuncSty{texttt}
\newcommand{\SetFuncSty}[1]{\renewcommand{\FuncSty}[1]{\csname#1\endcsname{##1}}}
\newcommand{\DataSty}[1]{\textsf{#1}}%%\SetDataSty{textsf}
\newcommand{\SetDataSty}[1]{\renewcommand{\DataSty}[1]{\csname#1\endcsname{##1}}}
\newcommand{\CommentSty}[1]{\texttt{#1}}%%\SetDataSty{texttt}
\newcommand{\SetCommentSty}[1]{\renewcommand{\CommentSty}[1]{\csname#1\endcsname{##1}}}
\newcommand{\TitleSty}[1]{#1}%\SetTitleSty{}{}
\newcommand{\SetTitleSty}[2]{\renewcommand{\TitleSty}[1]{%
\csname#1\endcsname{\csname#2\endcsname##1}}}
%
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\newcommand{\al@push}[1]{\advance\skiptotal by #1\moveright #1}
\newcommand{\al@pop}[1]{\advance\skiptotal by -#1}
\newcommand{\al@addskiptotal}{\advance\skiptotal by 0.4pt\advance\hsize by -0.4pt}  % 0.4 pt=width of \vrule
\newcommand{\al@subskiptotal}{\advance\skiptotal by -0.4pt} % 0.4 pt=width of \vrule
%
\newcommand{\V@line}[1]{\al@push{\skiprule}\hbox{\vrule%
  \vtop{\al@push{\skiptext}\vtop{\al@addskiptotal\advance\hsize by -\skiplength #1}\Hlne}}%
  \al@pop{\skiprule}\al@subskiptotal\vskip\vespace}
%
\newcommand{\V@sline}[1]{\al@push{\skiprule}\hbox{\vrule%
  \vtop{\al@push{\skiptext}\vtop{\al@addskiptotal\advance\hsize by -\skiplength #1\vskip 1ex}}}%
  \al@pop{\skiprule}\al@subskiptotal\vskip 1pt\nointerlineskip}
%
\newcommand{\H@lne}{\hrule height 0.4pt depth 0pt width .5em}
%
\newcommand{\No@line}[1]{\par\al@push{\skiprule}\hbox{%
  \vtop{\al@push{\skiptext}\vtop{\advance\hsize by -\skiplength #1}\vskip 1pt}}%
  \al@pop{\skiprule}}
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%
%% default=NoLine
%
\newcommand{\a@@block}[2]{\No@line{##1}\KwSty{##2}\par}
\newcommand{\a@block}[2]{\a@@block{#1}{#2}} % this to be redefined as a@group in
                                           % case of noend option
\newcommand{\a@group}[1]{\No@line{##1}}
\newcommand{\Hlne}{}
%
%
\newcommand{\SetNoline}{%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% Noline
\renewcommand{\a@@block}[2]{\No@line{##1}\KwSty{##2}\par}%
%\long
\renewcommand{\a@group}[1]{\No@line{##1}}
\renewcommand{\Hlne}{}}
%
\newcommand{\SetVline}{%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% Vline
\renewcommand{\a@@block}[2]{\V@line{##1}}%
\renewcommand{\a@group}[1]{\V@sline{##1}}
\renewcommand{\Hlne}{\H@lne}}
%
\newcommand{\SetLine}{%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% Line
\renewcommand{\a@@block}[2]{\V@sline{##1}\KwSty{##2}\par}%
\renewcommand{\a@group}[1]{\V@sline{##1}}
\renewcommand{\Hlne}{}}
%
\newcommand{\SetNothing}{%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% Noline
\renewcommand{\a@@block}[2]{\No@line{##1}\par}%
%\long
\renewcommand{\a@group}[1]{\No@line{##1}}
\renewcommand{\Hlne}{}}
%
%%
%%
%
%
% ``Input :'''s like command where the text stay at the right of the longer
% keyword of KwInOut commands (text of KwInOut commands are all vertically aligned)
\newcommand{\SetKwInOut}[2]{%
  \sbox{\algocf@inoutbox}{\hbox{\KwSty{#2}\algocf@typo:\ }}%
  \expandafter\ifx\csname InOutSizeDefined\endcsname\relax% if first time used
  \expandafter\newcommand\csname InOutSizeDefined\endcsname{}%
  \setlength{\inoutsize}{\wd\algocf@inoutbox}%
  \else% else keep the larger dimension
  \ifdim\wd\algocf@inoutbox>\inoutsize\setlength{\inoutsize}{\wd\algocf@inoutbox}\fi%
  \fi% the dimension of the box is now defined.
  \expandafter\newcommand\csname#1\endcsname[1]{%
    \setlength{\inoutline}{\hsize}\addtolength{\inoutline}{-\inoutsize}%
    \parbox[t]{\inoutsize}{\KwSty{#2}\hfill:\mbox{\ }}\parbox[t]{\inoutline}{##1}%
    \vskip\vespace\nointerlineskip}%
}
%
%% allow to ajust the skip size of InOut
%%
\newcommand{\ResetInOut}[1]{%
  \sbox{\algocf@inoutbox}{\hbox{\KwSty{#1}\algocf@typo:\ }}%
  \setlength{\inoutsize}{\wd\algocf@inoutbox}%
  }
%
% ``Input :'''s like commands where the text stay at the right of the keyword.
%
\newcommand{\SetKwInput}[2]{%
  \expandafter\newcommand\csname#1\endcsname[1]{%
    \sbox{\algocf@inputbox}{\hbox{\KwSty{#2}\algocf@typo: }}%
    \setlength{\inoutline}{\hsize}\addtolength{\inoutline}{-\wd\algocf@inputbox}%
    \parbox[t]{\wd\algocf@inputbox}{\usebox{\algocf@inputbox}}\parbox[t]{\inoutline}{##1}%
    \vskip\vespace\nointerlineskip}%
  }
%
% comment in the text, first argument is the name of the macro, second is
% the text put before the comment, third is the text put at the end of the comment.
%
\newcommand{\SetKwComment}[3]{%
  \expandafter\newcommand\csname#1\endcsname[1]{%
    \sbox{\algocf@inputbox}{\hbox{#2}}%
    \setlength{\inoutline}{\hsize}\addtolength{\inoutline}{-\wd\algocf@inputbox}%
    \parbox[t]{\wd\algocf@inputbox}{\usebox{\algocf@inputbox}}\parbox[t]{\inoutline}{\CommentSty{##1}#3}%
    \vskip\vespace\nointerlineskip}%
  }
%
% deprecated command, use \SetKwFunction or function and procedure environment instead
%
\newcommand{\SetKwInParam}[3]{%
  \typeout{^^JAlgorithm Warning: SetKwInParam #1 deprecated command, use SetKwFunction or function and procedure environment instead^^J}
  \expandafter\newcommand\csname#1\endcsname[2]{%
    \sbox{\algocf@inputbox}{\hbox{\KwSty{##1#2}}}%
    \setlength{\inoutline}{\hsize}\addtolength{\inoutline}{-\wd\algocf@inputbox}%
    \parbox[t]{\wd\algocf@inputbox}{\usebox{\algocf@inputbox}}\parbox[t]{\inoutline}{##2\KwSty{#3}}%
    \vskip\vespace\nointerlineskip}%
  }
%
\newcommand{\SetKw}[2]{%
  \expandafter\newcommand\csname @#1\endcsname[1]{\KwSty{#2} \ArgSty{##1}}%
  \expandafter\newcommand\csname#1\endcsname{%
    \@ifnextchar\bgroup{\csname @#1\endcsname}{\KwSty{#2}\xspace}}%
  }
%
\newcommand{\SetKwData}[2]{%
  \expandafter\newcommand\csname @#1\endcsname[1]{\DataSty{#2(}\ArgSty{##1}\DataSty{)}}%
  \expandafter\newcommand\csname#1\endcsname{%
    \@ifnextchar\bgroup{\csname @#1\endcsname}{\DataSty{#2}\xspace}}%
  }
%
\newcommand{\SetKwFunction}[2]{%
  \expandafter\newcommand\csname @#1\endcsname[1]{\FuncSty{#2(}\ArgSty{##1}\FuncSty{)}}%
  \expandafter\newcommand\csname#1\endcsname{%
    \@ifnextchar\bgroup{\csname @#1\endcsname}{\FuncSty{#2}\xspace}}%
}
%
\newcommand{\SetKwBlock}[3]{%
  \expandafter\newcommand\csname#1\endcsname[1]{%
    \KwSty{#2}\par\a@group{##1}\KwSty{#3}\par}
  }
                                %
\newcommand{\SetKwIf}[6]{%
  \expandafter\newcommand\csname e#1\endcsname[3]{%
    \KwSty{#3} \ArgSty{##1} \KwSty{#4}\par%
    \a@group{##2}\KwSty{#5}\par\a@block{##3}{#6}}%
  \expandafter\newcommand\csname#1\endcsname[2]{%
    \KwSty{#3} \ArgSty{##1} \KwSty{#4}\par\a@block{##2}{#6}}%
  \expandafter\newcommand\csname u#1\endcsname[2]{%
    \KwSty{#3} \ArgSty{##1} \KwSty{#4}\par\a@group{##2}\par}%
  \expandafter\newcommand\csname#2\endcsname[1]{%
    \KwSty{#5}\par\a@block{##1}{#6}}%
  \expandafter\newcommand\csname l#1\endcsname[2]{%
    \KwSty{#3} \ArgSty{##1} %
    \KwSty{#4} ##2}%
  \expandafter\newcommand\csname l#2\endcsname[1]{%
    \KwSty{#5} ##1}%
  }
%
\newcommand{\SetKwSwitch}[8]{%
  \expandafter\newcommand\csname#1\endcsname[2]{%
    \KwSty{#4} \ArgSty{##1} %
    \KwSty{#5}\par\a@block{##2}{#8}}%
  \expandafter\newcommand\csname#2\endcsname[2]{%
    \KwSty{#6} \ArgSty{##1}\par\a@block{##2}{}}%
  \expandafter\newcommand\csname l#2\endcsname[2]{%
    \KwSty{#6} \ArgSty{##1} ##2}%
  \expandafter\newcommand\csname#3\endcsname[1]{%
    \KwSty{#7}\par\a@block{##1}{}}%
  \expandafter\newcommand\csname l#3\endcsname[1]{%
    \KwSty{#7} ##1}%
  }
%
\newcommand{\SetKwIfElseIf}[8]{%
\expandafter\newcommand\csname#1\endcsname[2]{%
  \KwSty{#4} \ArgSty{##1} %
  \KwSty{#5}\par\a@block{##2}{}}%
\expandafter\newcommand\csname l#1\endcsname[2]{%
    \KwSty{#4} \ArgSty{##1} %
    \KwSty{#5} ##2}%
\expandafter\newcommand\csname#2\endcsname[2]{%
  \KwSty{#6} \ArgSty{##1} %
  \KwSty{#5}\par\a@block{##2}{}}%
\expandafter\newcommand\csname l#2\endcsname[2]{%
  \KwSty{#6} \ArgSty{##1} \KwSty{#5} ##2}%
\expandafter\newcommand\csname#3\endcsname[1]{%
  \KwSty{#7}\par\a@block{##1}{#8}}%
\expandafter\newcommand\csname l#3\endcsname[1]{%
  \KwSty{#7} ##1}%
}
%
\newcommand{\SetKwFor}[4]{%
  \expandafter\newcommand\csname#1\endcsname[2]{%
    \KwSty{#2} \ArgSty{##1} \KwSty{#3}\par\a@block{##2}{#4}}%
  \expandafter\newcommand\csname l#1\endcsname[2]{%
    \KwSty{#2} \ArgSty{##1} \KwSty{#3} ##2}%
  }
%
\newcommand{\SetKwRepeat}[3]{%
  \expandafter\newcommand\csname#1\endcsname[2]{%
    \KwSty{#2}\par\a@group{##2}\KwSty{#3} \ArgSty{##1}\@endalgoln}%
  \expandafter\newcommand\csname l#1\endcsname[2]{%
    \KwSty{#2} ##2 \KwSty{#3} \ArgSty{##1}}%
  }
%
% 
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
%
\expandafter\ifx\csname algocf@within\endcsname\relax% if \algocf@within doen't exist
\newfloat{algocf}{htbp}{\algocf@list}% default numbering
\else%                                 else we number algo as specified by \algocf@within
\newfloat{algocf}{htbp}{\algocf@list}[\algocf@within]%
\fi
\@namedef{l@algocf}{\@dottedtocline{1}{1.5em}{2.3em}}%
%
\newcommand{\before@algostyle}{\float@style}
\floatstyle{\algocf@style}
\restylefloat{\algocf@float}%
\floatstyle{\before@algostyle}% in order to keep the default for new float
\floatname{algocf}{\algorithmcfname}
\newcommand{\listofalgorithms}{% if algos are figures, we print the list of figures
  \ifthenelse{\equal{\algocf@float}{figure}}{\listoffigures%
    }{ %else we effectively put the list of algorithms
    \listof{algocf}{\listalgorithmcfname}%
    }%
  }%
%%
\newcommand{\restylealgo}[1]{%
  \ifthenelse{\equal{#1}{algoruled}}{% then
    \renewcommand{\algocf@style}{ruled}\@algoruledstyle}
  {\renewcommand{\algocf@style}{#1}}% else and endif
  \floatstyle{\algocf@style}\restylefloat{\algocf@float}% new algo style applied
  \floatstyle{\before@algostyle}% in order to keep the default for new float
  } % end \restylealgo
%
%%
\newcommand{\@algoskip}{%
  \ifthenelse{\equal{\algocf@style}{boxed}}{\medskip}{%
    \ifthenelse{\equal{\algocf@style}{ruled}}{\@ruledskip}{\relax}}%
}
%
\newcommand{\@rightmarge}{%
  \ifthenelse{\equal{\algocf@style}{plain}}{\relax}{\advance\hsize by -\algomargin}}
%
% In \@initalgo
% \def\; is kept (no use of \newcommand) because we want a local definition, 
% so \; keep is meaning outside an algorithm environment.
\newcommand{\@initalgocf}{\@ResetCounterIfNeeded%
  \addtolength{\hsize}{-\algomargin}\setlength{\algowidth}{\hsize}%
  \@rightmarge%
  \let\@mathsemicolon=\;\def\;{\ifmmode\@mathsemicolon\else\@endalgoln\fi}%
  \raggedright\AlFnt{}%
}%% end of \@initalgocf
%
\newcommand{\@restorealgo}{%
  \setlength{\hsize}{\algowidth}%
  \lineskip\normallineskip\setlength{\skiptotal}{\@defaultskiptotal}%
  \let\caption=\algocf@oldcaption%
  \let\;=\@mathsemicolon}%% end of \@restorealgo
%
%%%%%%% algocf@setcaption
\newcommand{\algocf@setcaption}{%
%  \ifthenelse{\equal{\algocf@float}{figure}}{%
%    \setcounter{algocf}{\thefigure}}{}
%  \ifthenelse{\equal{\algocf@float}{figure}}{}{% do nothing
  \ifthenelse{\equal{\algocf@style}{ruled}}{% if ruled then
    \let\@oldfloatc@ruled=\floatc@ruled%
    \renewcommand{\floatc@ruled}[2]{%
      \addtolength{\hsize}{\algomargin}%
      \@titleskip\@oldfloatc@ruled{\AlFnt\AlTitleFnt{##1:}}{\AlFnt{}##2}\@titleskip%
      \addtolength{\hsize}{-\algomargin}}%
    }{%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% else
    \let\@oldfloatc@plain=\floatc@plain%
    \renewcommand{\floatc@plain}[2]{%
      \addtolength{\hsize}{\algomargin}
      \@oldfloatc@plain{\AlFnt\AlTitleFnt{##1}}{\AlFnt{}##2}%
      \addtolength{\hsize}{-\algomargin}
      }%
}}%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% endif and enf of \algocf@setcaption
%
\newcommand{\algocf@resetcaption}{%
%  \ifthenelse{\equal{\algocf@float}{figure}}{}{% do nothing
  \ifthenelse{\equal{\algocf@style}{ruled}}{%
    \renewcommand{\floatc@ruled}[2]{\@oldfloatc@ruled{##1}{##2}}%
    }{% else
    \renewcommand{\floatc@plain}[2]{\@oldfloatc@plain{##1}{##2}}%
  }}
%
% -- nocaptionofalgo and restorecaptionofalgo --
%
\newcommand{\algocf@nocaption}{%
  \ifthenelse{\equal{\algocf@style}{ruled}}{%
    \let\@oldfloatc@ruled=\floatc@ruled%
    \renewcommand{\floatc@ruled}[2]{% then
      \addtocounter{algocf}{-1}\@titleskip\@oldfloatc@ruled{}{##2}\@titleskip}% end of renewcom
    }{
    \let\@oldfloatc@plain=\floatc@plain}% else ... endif
  }%end algocf@nocaption
%
\newcommand{\nocaptionofalgo}{%
  \let\@old@setcaption=\algocf@setcaption%
  \let\algocf@setcaption=\algocf@nocaption%
  }
\newcommand{\restorecaptionofalgo}{%
  \let\algocf@setcaption=\@old@setcaption%
  }
% ----------------------  algorithm environment
%
%
\newcommand{\@algocfbegin}{%
  \ifthenelse{\boolean{algocf@slide}}{\incmargin{\skipalgocfslide}}{}%
  \hbox\bgroup\hbox to \algomargin{\hfill}\vbox\bgroup\@algoskip\@initalgocf%
  }
\newcommand{\@algocfend}{%
  \@algoskip\egroup\hbox to \algomargin{\hfill}\egroup\@restorealgo%
  \ifthenelse{\boolean{algocf@slide}}{\decmargin{\skipalgocfslide}}{}%
  }
%
\newenvironment{\algocf@envname}[1][htbp]{%
  \algocf@setcaption%
  \ifthenelse{\equal{\algocf@float}{figure}}{%
    \begin{figure}[#1]%
    }{
    \begin{algocf}[#1]%
    }
  \@algocfbegin%
  \ifthenelse{\boolean{algocf@slide}}{\parskip 0.5ex\color{black}}{}%
  }{% begin
  \@algocfend%
  \ifthenelse{\equal{\algocf@float}{figure}}{%
    \end{figure}%
    }{
    \end{algocf}%
    }
  \algocf@resetcaption}       % end

%
\newenvironment{\algocf@envname*}[1][htbp]{%
  \algocf@setcaption%
  \ifthenelse{\equal{\algocf@float}{figure}}{%
    \begin{figure*}[#1]%
      }{
    \begin{algocf*}[#1]%
    }
  \@algocfbegin%
  \ifthenelse{\boolean{algocf@slide}}{\parskip 0.5ex\color{black}}{}%    
  }{% begin
  \@algocfend%
  \ifthenelse{\equal{\algocf@float}{figure}}{%
    \end{figure*}%
    }{
    \end{algocf*}%
    }
  \algocf@resetcaption}       % end
%
%\newenvironment{algorithm}[1][htbp]{%
%  \algocf@setcaption\begin{algocf}[#1]\@algocfbegin}{% begin
%    \@algocfend\end{algocf}\algocf@resetcaption}       % end
%
%\newenvironment{algorithm*}[1][htbp]{%
%  \algocf@setcaption\begin{algocf*}[#1]\@algocfbegin}{% begin
%    \@algocfend\end{algocf*}\algocf@resetcaption}       % end
%
% ----------------------  procedure and function environments
%
%
% -- new style (used in particular in the caption of function and procedure environments)
%
\newcommand{\ProcNameSty}[1]{\FuncSty{#1}}%
\newcommand{\SetProcNameSty}[1]{\renewcommand{\ProcNameSty}[1]{\csname#1\endcsname{##1}}}
\newcommand{\ProcArgSty}[1]{\ArgSty{#1}}%
\newcommand{\SetProcArgSty}[1]{\renewcommand{\ProcArgSty}[1]{\csname#1\endcsname{##1}}}
% three macros to extract parts of the caption
\gdef\algocf@captname#1(#2)#3@{#1}  % keep characters before the first brace
\gdef\algocf@captparam#1(#2)#3@{#2} % keep character in between the braces
\gdef\algocf@captother#1(#2)#3@{#3} % keep character after the braces
%
% -- algocf@proc is the generic environment for procedure and function environment.
%
\newboolean{algocf@procstar}\setboolean{algocf@procstar}{false}
\newenvironment{algocf@proc}[1][htbp]{%  % begin
  % algocf@label should record the value of the reference: the name of the
  % procedure
  \floatname{algocf}{\algocf@procname}
  \def\algocf@label{\relax} % default : no particular label
  % now we redefine the way caption works
  \ifthenelse{\equal{\algocf@style}{ruled}}{% %%%%%%%%%%%%%%%%%%%%%% if ruled then
    \let\@oldfloatc@ruled=\floatc@ruled% the original value is kept
    \renewcommand{\floatc@ruled}[2]{%    caption is redefined:
      \@oldfloatc@ruled{\algocf@procname}% Procedure or Function
      {\ProcNameSty{\algocf@captname ##2@}% Name of the procedure in ProcName Style. 
        \ifthenelse{\equal{\algocf@captparam ##2@}{\arg@e}}{}% if no argument, write nothing
        {%                                                else put arguments in ProcArgSty:
          \ProcNameSty{(}\ProcArgSty{\algocf@captparam ##2@}\ProcNameSty{)}
        }% endif
        \algocf@captother ##2@}%             at last put the rest of the characters
                                %
      \gdef\algocf@label{\algocf@captname ##2@}}% the ref is recorded in \algocf@label
                                            % macro
    }{%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% else other styles
    \let\@oldfloatc@plain=\floatc@plain%
    \renewcommand{\floatc@plain}[2]{%
      \@oldfloatc@plain{\algocf@procname}% Procedure or Function
      {\ProcNameSty{\algocf@captname ##2@}% Name of the procedure in ProcName Style. 
        \ifthenelse{\equal{\algocf@captparam ##2@}{\arg@e}}{}% if no argument, write nothing
        {%                                                else put arguments in ProcArgSty:
          \ProcNameSty{(}\ProcArgSty{\algocf@captparam ##2@}\ProcNameSty{)}
          }% endif
        \algocf@captother ##2@%      
        }
      \gdef\algocf@label{\algocf@captname ##2@}}% the ref is recorded in \algocf@label
                                            % macro
    }%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% endif
   % old version of labels
   %
%     \let\old@algolabel=\@label% keep the original value of label macro
%       \renewcommand{\label}[1]{\immediate\write\@auxout{% redefine label macros: write \algocf@label 
%         \string\newlabel{##1}{{\algocf@label}{\thepage}}}\ignorespaces}% instead of
%         algo counter
%     \renewcommand{\@currentlabel}{\algocf@label}
    \let\algocf@old@refstepcounter=\refstepcounter%
    \renewcommand{\refstepcounter}[1]{\def\@currentlabel{\algocf@label\relax}}
    %% the real begin part of the environment
   \ifthenelse{\equal{\algocf@float}{figure}}{%
     \ifthenelse{\boolean{algocf@procstar}}{\begin{figure*}[#1]}{\begin{figure}[#1]}%
     %\begin{figure}[#1]
     }{
     \ifthenelse{\boolean{algocf@procstar}}{\begin{algocf*}[#1]}{\begin{algocf}[#1]}%
     %\begin{algocf}[#1]
     }
   \@algocfbegin% begin an algorithm environment  
 }%  Begin part ended, now...
 {%  start of the end part of the environment
 \@algocfend%
 \ifthenelse{\equal{\algocf@float}{figure}}{%
    \ifthenelse{\boolean{algocf@procstar}}{\end{figure*}}{\end{figure}}%
    %\end{figure}
    }{
    \ifthenelse{\boolean{algocf@procstar}}{\end{algocf*}}{\end{algocf}}%
    %\end{algocf}
    }
 \algocf@resetcaption%      end of algorithm environment
 % old version of labels
 % \renewcommand{\label}[1]{\old@algolabel{##1}}% restore original label macro
 \renewcommand{\refstepcounter}[1]{\algocf@old@refstepcounter{##1}}%
}%  end part of the environement ended
%
%
%
% -- procedure and function environments are defined from algocf@proc environment
%
\newenvironment{procedure}[1][htbp]{\setboolean{algocf@procstar}{false}%
\newcommand{\algocf@procname}{\@algocf@procname}\begin{algocf@proc}[#1]}{\end{algocf@proc}}
\newenvironment{function}[1][htbp]{\setboolean{algocf@procstar}{false}%
\newcommand{\algocf@procname}{\@algocf@funcname}\begin{algocf@proc}[#1]}{\end{algocf@proc}}
%
 \newenvironment{procedure*}[1][htbp]{\setboolean{algocf@procstar}{true}%
 \newcommand{\algocf@procname}{\@algocf@procname}\begin{algocf@proc}[#1]}{\end{algocf@proc}}
 \newenvironment{function*}[1][htbp]{\setboolean{algocf@procstar}{true}%
 \newcommand{\algocf@procname}{\@algocf@funcname}\begin{algocf@proc}[#1]}{\end{algocf@proc}}


%
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% 
\newcommand{\Titleofalgo}[1]{\@titleprefix\TitleSty{#1}\par\smallskip}
%
%
%
% -------------------------   Default Definitions
%
%
%
%%
%%
%%
%
\newcommand{\algocf@defaults@common}{
%\SetKwInOut{AlgDonnees}{Donn\'ees}\SetKwInOut{AlgRes}{R\'esultat}
\SetKwInput{Donnees}{Donn\'ees}%
\SetKwInput{Res}{R\'esultat}%
\SetKwInput{Entree}{Entr\'ees}%
\SetKwInput{Sortie}{Sorties}%
\SetKw{KwA}{\`a}%
\SetKw{Retour}{retourner}%
\SetKwBlock{Deb}{d\'ebut}{fin}%
\SetKwRepeat{Repeter}{r\'ep\'eter}{jusqu'\`a}%
%
\SetKwComment{tcc}{/*}{ */}
\SetKwComment{tcp}{//}{}
%
\SetKwInOut{AlgData}{Data}\SetKwInOut{AlgResult}{Result}
\SetKwInput{KwIn}{Input}%
\SetKwInput{KwOut}{Output}%
\SetKwInput{KwData}{Data}%
\SetKwInput{KwResult}{Result}%
\SetKw{KwTo}{to}
\SetKw{KwRet}{return}%
\SetKw{Return}{return}%
\SetKwBlock{Begin}{begin}{end}%
\SetKwRepeat{Repeat}{repeat}{until}%
%
% --- German keywords
%
% \SetKwInOut{AlgDaten}{Daten}%AlgData
% \SetKwInOut{AlgErgebnis}{Ergebnis}%AlgResult
\SetKwInput{Ein}{Eingabe}%KwIn
\SetKwInput{Aus}{Ausgabe}%KwOut
\SetKwInput{Daten}{Daten}%KwData
\SetKwInput{Ergebnis}{Ergebnis}%KwResult
\SetKw{Bis}{bis}%KwTo
\SetKw{KwZurueck}{zur\"uck}%KwRet
\SetKw{Zurueck}{zur\"uck}%Return
\SetKwBlock{Beginn}{Beginn}{Ende}%Begin
\SetKwRepeat{Wiederh}{wiederhole}{bis}%Repeat
%
% --- Czech keywords
%
% \SetKwInOut{AlgVst}{Vstup}\SetKwInOut{AlgVyst}{V\'{y}stup}
\SetKwInput{Vst}{Vstup}%
\SetKwInput{Vyst}{V\'{y}stup}%
\SetKwInput{Vysl}{V\'{y}sledek}%
%
% --- Portuguese keywords
%
% \SetKwInOut{AlgDados}{Dados}\SetKwInOut{AlgResultado}{Result.}
\SetKwInput{Entrada}{Entrada}%
\SetKwInput{Saida}{Sa\'{i}da}%
\SetKwInput{Dados}{Dados}%
\SetKwInput{Resultado}{Resultado}%
\SetKw{Ate}{at\'{e}}
\SetKw{KwRetorna}{retorna}%
\SetKw{Retorna}{retorna}%
\SetKwBlock{Inicio}{in\'{i}cio}{fim}%
\SetKwRepeat{Repita}{repita}{at\'{e}}%
% --- End 
}
%
%
\newcommand{\algocf@defaults@longend}{%
\algocf@defaults@common
\SetKwIf{Si}{Sinon}{si}{alors}{sinon}{finsi}%
\SetKwIfElseIf{gSi}{gSinonSi}{gSinon}{si}{alors}{sinon si}{sinon}{finsi}%
\SetKwSwitch{Suivant}{Cas}{Autre}{suivant}{faire}{cas o\`u}{autres cas}{fin d'alternative}%
\SetKwFor{Pour}{pour}{faire}{finpour}%
\SetKwFor{PourPar}{pour}{faire en parallèle}{finpour}%
\SetKwFor{PourCh}{pour chaque}{faire}{finprch}%
\SetKwFor{Tq}{tant que}{faire}{fintq}%
%
\SetKwIf{If}{Else}{if}{then}{else}{endif}%
\SetKwIfElseIf{gIf}{gElsIf}{gElse}{if}{then}{else if}{else}{endif}%
\SetKwSwitch{Switch}{Case}{Other}{switch}{do}{case}{otherwise}{endsw}%
\SetKwFor{For}{for}{do}{endfor}%
\SetKwFor{ForPar}{for}{do in parallel}{endfpar}
\SetKwFor{ForEach}{foreach}{do}{endfch}%
\SetKwFor{ForAll}{forall the}{do}{endfall}%
\SetKwFor{While}{while}{do}{endw}%
%
% --- German for longend
%
\SetKwIf{Wenn}{Sonst}{wenn}{dann}{sonst}{Ende-wenn}%If
\SetKwIfElseIf{gWenn}{gSonstWenn}{gSonst}{wenn}{dann}{sonst wenn}{sonst}{Ende-wenn}%gIf
\SetKwSwitch{Unterscheide}{Fall}{Anderes}{unterscheide}{tue}{Fall}{sonst}{Ende-Unt.}%Switch
\SetKwFor{Fuer}{f\"ur}{tue}{Ende-f\"ur}%For
\SetKwFor{FuerPar}{f\"ur}{tue gleichzeitig}{Ende-gleichzeitig}%ForPar
\SetKwFor{FuerJedes}{f\"ur jedes}{tue}{Ende-f\"ur}%ForEach
\SetKwFor{FuerAlle}{f\"ur alle}{tue}{Ende-f\"ur}%ForAll
\SetKwFor{Solange}{solange}{tue}{Ende-solange}%While
%
% --- Portuguese
%
\SetKwIf{Se}{Senao}{se}{ent\~{a}o}{sen\~{a}o}{fim se}%
\SetKwIfElseIf{gSe}{gSenaoSe}{gSenao}{se}{ent\~{a}o}{sen\~{a}o se}{sen\~{a}o}{fim se}%
\SetKwSwitch{Selec}{Caso}{Outro}{selecione}{fa\c{c}a}{caso}{sen\~{a}o}{fim selec}%
\SetKwFor{Para}{para}{fa\c{c}a}{fim para}%
\SetKwFor{ParaPar}{para}{fa\c{c}a em paralelo}{fim para}
\SetKwFor{ParaCada}{para cada}{fa\c{c}a}{fim para cada}%
\SetKwFor{ParaTodo}{para todo}{fa\c{c}a}{fim para todo}%
\SetKwFor{Enqto}{enquanto}{fa\c{c}a}{fim enqto}%
}
%
%
\newcommand{\algocf@defaults@shortend}{%
\algocf@defaults@common
\SetKwIf{Si}{Sinon}{si}{alors}{sinon}{fin}%
\SetKwIfElseIf{gSi}{gSinonSi}{gSinon}{si}{alors}{sinon si}{sinon}{fin}%
\SetKwSwitch{Suivant}{Cas}{Autre}{suivant}{faire}{cas o\`u}{autres cas}{fin}%
\SetKwFor{Pour}{pour}{faire}{fin}%
\SetKwFor{PourPar}{pour}{faire en parallèle}{fin}%
\SetKwFor{PourCh}{pour chaque}{faire}{fin}%
\SetKwFor{PourTous}{pour tous les}{faire}{fin}%
\SetKwFor{Tq}{tant que}{faire}{fin}%
%
%
\SetKwIf{If}{Else}{if}{then}{else}{end}%
\SetKwIfElseIf{gIf}{gElsIf}{gElse}{if}{then}{else if}{else}{end}%
\SetKwSwitch{Switch}{Case}{Other}{switch}{do}{case}{otherwise}{end}%
\SetKwFor{For}{for}{do}{end}%
\SetKwFor{ForPar}{for}{do in parallel}{end}
\SetKwFor{ForEach}{foreach}{do}{end}%
\SetKwFor{ForAll}{forall}{do}{end}%
\SetKwFor{While}{while}{do}{end}%
%
% --- German for shortend
%
\SetKwIf{Wenn}{Sonst}{wenn}{dann}{sonst}{Ende}%If
\SetKwIfElseIf{gWenn}{gSonstWenn}{gSonst}{wenn}{dann}{sonst wenn}{sonst}{Ende}%gIf
\SetKwSwitch{Unterscheide}{Fall}{Anderes}{unterscheide}{tue}{Fall}{sonst}{}%Switch
\SetKwFor{Fuer}{f\"ur}{tue}{Ende}%For
\SetKwFor{FuerPar}{f\"ur}{tue gleichzeitig}{Ende}%ForPar
\SetKwFor{FuerJedes}{f\"ur jedes}{tue}{Ende}%ForEach
\SetKwFor{FuerAlle}{f\"ur alle}{tue}{Ende}%ForAll
\SetKwFor{Solange}{solange}{tue}{Ende}%While
%
% --- Portuguese
%
\SetKwIf{Se}{Senao}{se}{ent\~{a}o}{sen\~{a}o}{fim}%
\SetKwIfElseIf{gSe}{gSenaoSe}{gSenao}{se}{ent\~{a}o}{sen\~{a}o se}{sen\~{a}o}{fim}%
\SetKwSwitch{Selec}{Caso}{Outro}{selecione}{fa\c{c}a}{caso}{sen\~{a}o}{fim}%
\SetKwFor{Para}{para}{fa\c{c}a}{fim}%
\SetKwFor{ParaPar}{para}{fa\c{c}a em paralelo}{fim}
\SetKwFor{ParaCada}{para cada}{fa\c{c}a}{fim}%
\SetKwFor{ParaTodo}{para todo}{fa\c{c}a}{fim}%
\SetKwFor{Enqto}{enquanto}{fa\c{c}a}{fim}%
}
%
%
\newcommand{\algocf@defaults@noend}{%
\renewcommand{\a@block}[2]{\a@group{##1}}
\algocf@defaults@common
\SetKwIf{Si}{Sinon}{si}{alors}{sinon}{}%
\SetKwIfElseIf{gSi}{gSinonSi}{gSinon}{si}{alors}{sinon si}{sinon}{}%
\SetKwSwitch{Suivant}{Cas}{Autre}{suivant}{faire}{cas où}{autres cas}{}%
\SetKwFor{Pour}{pour}{faire}{}%
\SetKwFor{PourPar}{pour}{faire en parallèle}{}%
\SetKwFor{PourCh}{pour chaque}{faire}{}%
\SetKwFor{PourTous}{pour tous les}{faire}{}%
\SetKwFor{Tq}{tant que}{faire}{}%
%
\SetKwIf{If}{Else}{if}{then}{else}{}%
\SetKwIfElseIf{gIf}{gElsIf}{gElse}{if}{then}{else if}{else}{}%
\SetKwSwitch{Switch}{Case}{Other}{switch}{do}{case}{otherwise}{}%
\SetKwFor{For}{for}{do}{}%
\SetKwFor{ForPar}{for}{do in parallel}{}
\SetKwFor{ForEach}{foreach}{do}{}%
\SetKwFor{ForAll}{forall}{do}{}%
\SetKwFor{While}{while}{do}{}%
% --- German for noend
\SetKwIf{Wenn}{Sonst}{wenn}{dann}{sonst}{}%If
\SetKwIfElseIf{gWenn}{gSonstWenn}{gSonst}{wenn}{dann}{sonst wenn}{sonst}{}%gIf
\SetKwSwitch{Unterscheide}{Fall}{Anderes}{unterscheide}{tue}{Fall}{sonst}{}%Switch
\SetKwFor{Fuer}{f\"ur}{tue}{}%For
\SetKwFor{FuerPar}{f\"ur}{tue gleichzeitig}{}%ForPar
\SetKwFor{FuerJedes}{f\"ur jedes}{tue}{}%ForEach
\SetKwFor{FuerAlle}{f\"ur alle}{tue}{}%ForAll
\SetKwFor{Solange}{solange}{tue}{}%While
% --- Portuguese
\SetKwIf{Se}{Senao}{se}{ent\~{a}o}{sen\~{a}o}{}%
\SetKwIfElseIf{gSe}{gSenaoSe}{gSenao}{se}{ent\~{a}o}{sen\~{a}o se}{sen\~{a}o}{}%
\SetKwSwitch{Selec}{Caso}{Outro}{selecione}{fa\c{c}a}{caso}{sen\~{a}o}{}%
\SetKwFor{Para}{para}{fa\c{c}a}{}%
\SetKwFor{ParaPar}{para}{fa\c{c}a em paralelo}{}
\SetKwFor{ParaCada}{para cada}{fa\c{c}a}{}%
\SetKwFor{ParaTodo}{para todo}{fa\c{c}a}{}%
\SetKwFor{Enqto}{enquanto}{fa\c{c}a}{}%
}
%
%%
%%
%%
%
% default macros are:
\defaultsmacros@algo
\SetNoline
%
%
%%
%%%
%%%% END


==> algorithmwh.sty.txt <==
%Package for writing algorithms in latex documents
%Source anonymous, updated by WH.

%Logical operations
\newcommand{\bor}{{\bf or}\xspace}
\newcommand{\bxor}{{\bf xor}\xspace}
\newcommand{\band}{{\bf and}\xspace}
\newcommand{\bnot}{{\bf not}\xspace}

%Logical bit operations
\newcommand{\uand}{{\bf~\&~}\xspace}
\newcommand{\uor}{{\bf~|~}\xspace}
\newcommand{\uxor}{{\bf~^\wedge~}\xspace}
\newcommand{\unot}{{\bf\sim}\xspace}

%Assignment by arrow
\newcommand{\uassign}{\leftarrow}

%Basic structures
\newcommand{\ubegin}{{\bf begin}\xspace}
\newcommand{\uend}{{\bf end}\xspace}
\newcommand{\uif}{{\bf if}\xspace}
\newcommand{\uthen}{{\bf then}\xspace}
\newcommand{\uelse}{{\bf else}\xspace}
\newcommand{\uwhile}{{\bf while}\xspace}
\newcommand{\urepeat}{{\bf repeat}\xspace}
\newcommand{\uuntil}{{\bf until}\xspace}
\newcommand{\ufor}{{\bf for}\xspace}
\newcommand{\uto}{{\bf to}\xspace}
\newcommand{\uforeach}{{\bf for~each}\xspace}
\newcommand{\udo}{{\bf do}\xspace}
\newcommand{\ureturn}{{\bf return}\xspace}

%comments to code:
\newcommand{\urem}[1]{\`{\it// #1}}

%line numbers by uln
\newcounter{lineno}
\newcommand{\uln}{\stepcounter{lineno}\>\hspace{-5mm}\thelineno}

%Writes word argmax
\def\argmax{\ensuremath{{\textrm{argmax}}}}

\newcommand{\utab}{\qquad}
\newenvironment{code}{%
\setcounter{lineno}{0}%

\newcommand{\bline}{\newcounter{bl}\setcounter{bl}{\thelineno}}
\newcommand{\eline}{\newcounter{el}\setcounter{el}{\thelineno}}

\begin{tabbing}
\utab\=\utab\=\utab\=\utab\=\utab\=\utab\=\utab\=%
\utab\=\utab\=\utab\=\utab\=\utab\=\utab\= \kill
}{
\end{tabbing}%
}

\floatstyle{ruled}
\newfloat{algorithm}{!htbp}{flt}
\floatname{algorithm}{\small\bf Alg.}

